DeepKalPose: An Enhanced Deep-Learning Kalman Filter for Temporally Consistent Monocular Vehicle Pose Estimation

This paper presents DeepKalPose, a novel approach for enhancing temporal consistency in monocular vehicle pose estimation applied on video through a deep-learning-based Kalman Filter. By integrating a Bi-directional Kalman filter strategy utilizing forward and backward time-series processing, combined with a learnable motion model to represent complex motion patterns, our method significantly improves pose accuracy and robustness across various conditions, particularly for occluded or distant vehicles. Experimental validation on the KITTI dataset confirms that DeepKalPose outperforms existing methods in both pose accuracy and temporal consistency.

==> README.txt <==
% README.TXT for iet-ell.cls
% Version 1.0 released 10 March 2021
%
% This software may only be used to prepare an article for publication of the
% Electronics Letters (ELL) journal to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   iet-ell.cls  the LaTeX2e class file
%   IET-ELL-sample.tex --> ELL sample tex source.
%   IET-ELL-sample.pdf --> ELL sample PDF.
%   IET-ELL-Guide.pdf --> A guide that explains the use of the class file for writing the manuscript.
%   ELL-AuthorTex.tex --> A ready to go file for writing.
%   iet.bst --> Bibliography style file
%   iet-ell.bib --> A sample bibliography file

%   MiKTeX 2.9, Texlive2015, or MacTeX 2015 (or higher version of Freeware software) is required.

%   Download MiKTeX installer & instructions from the below URLs
	https://miktex.org/download
 	Instructions to install the basic MiKTeX installer
	https://miktex.org/howto/install-miktex

%   Download Texlive version from: https://www.ctan.org/pgk/texlive	  	

%   This package uses only free TeX packages and fonts included in Texlive, MikTeX and other popular
%   TeX distributions. It is intended to be published in these distributions itself, which minimized the user's
%   efforts in the installtion and support of this package.	


